Fading Features Found in the Kinematics of the Far-Reaching Milky Way Stellar Halo

We test the long-term kinematical stability of a Galactic stellar halo model, due to Kafle, et al. (2012), who study the kinematics of approximately 5000 blue horizontal branch (BHB) stars in the Sloan Digital Sky Survey (SDSS). The velocity dispersion $\sigma$ and anisotropy parameter $\beta$ of the stars have been determined as functions of Galactocentric radius, over the range $6<R_\mathrm{GC} < 25$ kpc, and show a strong dip in the anisotropy profile at $R_\mathrm{GC}\sim17$ kpc. By directly integrating orbits of particles in a 3-D model of the Galactic potential with these characteristics, we show that the $\sigma$ and $\beta$ profiles quickly evolve on a time scale of a $\mathrm{few}\times10$ Myr whereas the density $\rho$ profile remains largely unaffected. We suggest that the feature is therefore transient. The origin of such features in the Galactic halo remains unclear.

==> figures/figures.txt <==
#/home/sarah/thesis_projects/mwhalo/report2Kafle/figures/figures.txt
#chmod +x figures.txt
#./figures.txt 

cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/beta_1panel.eps .
#created by beta_1panel.gnu
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/hist_Gyr_kafle.eps .
#created by hist.gnu
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/veldisp_kafle_2panel.eps .
#created by veldisp_kafle_2panel.mon
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Myr/veldisp_kafle.eps veldisp_kafle_Myr.eps
#veldisp every .02 Gyr.

#OLD FIGURES: NOT USED
#cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/beta_4panel.mon.eps .
#created by beta_4panel.mon.mon

#cp /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/beta_3panel.mon.eps .
#created by beta_3panel.mon.mon
#used in Bird_2013_old4.pdf

#cp /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/veldisp_kafle_2panel.eps .
#created by veldisp_kafle_2panel.mon
#cp veldisp_kafle_2panel.eps veldisp_kafle_2panel-old4.eps
#used in Bird_2013_old4.pdf

#cp /home/sarah/thesis_projects/mwhalo/halosetup140122_Myr/veldisp_kafle.eps veldisp_kafle_Myr.eps
#veldisp every .02 Gyr.

#cp /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/hist_Gyr_kafle.eps .
#created by hist.gnu
#cp /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/veldisp_kafle_2panel.eps .
#created by veldisp_kafle_2panel.mon
#cp /home/sarah/thesis_projects/mwhalo/halosetup140122_Myr/veldisp_kafle.eps veldisp_kafle_Myr.eps
#veldisp every .02 Gyr.
#cp /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/beta_3panel.mon.eps .
#created by beta_3panel.mon.mon

#cp /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/beta_3panel.eps .
#created by beta_3panel.gnu

#These four figs have been recopied with the latest Bovy and Rix 2013 Galactic parameters. Errors in figs.
#cp /home/sarah/thesis_projects/mwhalo/halosetup131116_Myr/veldisp_kafle.eps veldisp_kafle_Myr.eps
#veldisp every .02 Gyr.

#These four figs have been recopied with the latest Bovy and Rix 2013 Galactic parameters. Errors in figs.
#cp /home/sarah/thesis_projects/mwhalo/halosetup130402/hist_Gyr_kafle.eps .
#cp /home/sarah/thesis_projects/mwhalo/halosetup130402/veldisp_kafle_2panel.eps .
#created by veldisp_kafle_2panel.mon
#cp /home/sarah/thesis_projects/mwhalo/halosetup130403/veldisp_kafle.eps veldisp_kafle_Myr.eps
#veldisp every .02 Gyr.
#cp /home/sarah/thesis_projects/mwhalo/halosetup130402/beta.eps .

#cp /home/sarah/thesis_projects/mwhalo/halosetup130402/veldisp_kafle.eps veldisp_kafle_Gyr.eps
##veldisp every 2 Gyr.

#cp /home/sarah/thesis_projects/mwhalo/halosetup130402/halosetup_kafle_split.r.10000.eps .
##created by script in notes.txt on day 3.7.13

#cp /home/sarah/thesis_projects/mwhalo/halosetup/sigma.mon.eps .
##created by sigma.mon.mon

#cp /home/sarah/thesis_projects/mwhalo/halosetup130408_peak/hist_Gyr_kafle.eps hist_Gyr_kafle_peak.eps

#cp /home/sarah/thesis_projects/mwhalo/halosetup130408_peak/veldisp_kafle.eps veldisp_kafle_peak.eps
#Gaussian bump test

#cp /home/sarah/thesis_projects/mwhalo/halosetup130408_peak/beta.eps beta_peak.eps
#Gaussian bump test


==> notes.txt <==
/home/sarah/thesis_projects/mwhalo/Bird_2013

12.11.2013

We have been using a disk scale length of 4.0, neither Flynn1996's 4.4 nor Gardner2009's updated version 3.0.
The scale length of the MW is now known to be 2.2 kpc. We should run the sims with this. The paper is Bovy and Rix 2013 with the correct scale length. I have parameters for the potential which fit this I will send them tomorrow. 

What does "mars of the MW model might be useful here" mean?
That should be "mass of the MW" not mars of the MW

When you ask, "How is this measured. 0.4 Gyr" do you mean how do we measure that the system is relaxed, or how do we implement measuring time within our simualions?
How do we measure that the system is relaxed? When has Prajwal's feature dissolved away enough to say it is gone after so many Myr? If it's just by eye judging from the plots as an order of magnitude estimate we need to say so... 
----yes, judging by eye

When you write "XXX scheme," what types of schemes were you thinking of?
Oh ok that is the integration method (or scheme). Check the flynn etal paper 1996 maybe we say there? Or look in the fortran code it might say there? Maybe it is a method from the book "Numerical Recipes"? Nit sure but easy to track down I think. ..

10.01.2014!!!

How do we know whether we are using the potential model of Flynn 1996 or Gardner?

In Sec. 2, what parameters were you thinking to put in a table?

We performed multiple tests, with a large range in the number of stars tested. How do we describe the number of stars we tested since we used such a wide range?
less /home/sarah/thesis_projects/mwhalo/*/norb.f | grep Nstars | grep parameter
        parameter (Nstars = 168874) !(Nstars = 50000)
        parameter (Nstars = 235863) !(Nstars = 50000)
        parameter (Nstars = 10000) !(Nstars = 50000)
        parameter (Nstars = 10000) !(Nstars = 50000)
        parameter (Nstars = 100000) !(Nstars = 50000)
        parameter (Nstars = 10000) !(Nstars = 50000)
        parameter (Nstars = 10000) !(Nstars = 50000)
        parameter (Nstars = 10000) !(Nstars = 50000)
        parameter (Nstars = 235863) !(Nstars = 50000)
        parameter (Nstars = 235863) !(Nstars = 50000)
        parameter (Nstars = 10000) !(Nstars = 50000)
        parameter (Nstars = 1000) !(Nstars = 50000)
        parameter (Nstars = 150)
        parameter (Nstars = 150)
        parameter (Nstars = 10000) !(Nstars = 50000)
        parameter (Nstars = 150)
        parameter (Nstars = 50000)
Answer 25.01.14: Not sure why we chose 240000, but we carefully scaled the two power laws so that they smoothly met at the break radius r=27kpc.

"The relaxation quickly occurs within the first $0.04\pm.02$~Gyr (Fig. \ref{veldisp_Myr})."
Answer: This relaxation time is estimated only from Fig. 4. I gave an error of 0.02 because each panel represents 0.02 Gyr, so we do not look at more detail than +- 0.02 Gyr. I have just skipped quoting an error.

Harmonize dispersion and the used of sigma. Done: 25.01.14


/home/sarah/thesis_projects/mwhalo/halosetup130405_sigma_c
show this to chris, what should we say about it. feature flattens?

go over which feature Chris is looking at. Done: Chris was describing beta.

What is this in top of Sec. 3 Flynn et al. 1996? "SLFC obtained a best fit solution for the second moments of the radial and tangential velocity distributions of the stellar halo for r.ge.R⊙."

Thoroughly read Flynn et al. 1996's Numerical Methods section. Adapt my Sec. 3.

18.01.2014

replace plots with those from /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy and /home/sarah/thesis_projects/mwhalo/halosetup140122_Myr which use, 1. instead of the previous model2.par, the updated Bovy and Rix 2013 parameters in model3.par (renamed model.par by me) used in halosetup_kafle.f, phitot.f, and norb.f; 2. the same number of input star particles; and 3. the same order of input data, thus giving double density powere laws which meet smoothly at the break radius of r=27kpc. Done.

Also see things to do in /home/sarah/thesis_projects/mwhalo/notes.txt: Done 25.01.14.


Check. Add /home/sarah/thesis_projects/mwhalo/halosetup130402/hist_Gyr_kafle.eps to replace Fig. 1. Change so that lines are same color as points. Use /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/hist_Gyr_kafle.eps.

Check. Change axes on beta.eps to those of Fig. 3 on Kafle et al. 2012, 5-34kpc

Check. make a pretty plot of /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy/hist_Gyr_kafle.eps for paper.
#created by hist.gnu

Check. Update /home/sarah/thesis_projects/mwhalo/halosetup131116_Myr so that files used Nstar data read in by norb.f.
Check. make new Myr sims where we look at the same number of stars in sims as in the Gyr sims.

Make new tests using sigma bump and turnover feature exaggeration using model.par in halosetup_kafle.f, phitot.f, and norb.f; and using 2.4x10**5 stars in same order as /home/sarah/thesis_projects/mwhalo/halosetup131115_Bovy.

23.01.2014
Help the figs!!! Line details are not obvious enough!!!

25.01.2014

models and parameters
Sarah Bird
To: Chris Flynn [cmlflynn@gmail.com]
 
Saturday, January 25, 2014 10:43 AM
Moi Chris!

I have been looking at Projwal's paper. When does one DETERMINE MODEL PARAMETERS versus MAKE A MODEL? For example, Projwal determines the model parameters sigma and beta, but they model the Milky Way mass.

Hei hei!

Sarah

Sommer-Larsen et al. 1994 paperI, model parameters for velocity dispersion model: r_0, l, sigma_0

Kafle et al. 2012, model parameters: sigma_r, sigma_theta, sigma_phi, beta

16.04.2014

see email20140127.pdf

Bird_2013.comments.pdf saved as Bird_2013-old4-chris-comments.pdf since the comments are for version old4 of the paper.

cp Bird_2013.tex Bird_2013_old4.tex
cp Bird_2013.pdf Bird_2013_old4.pdf

10.5.2014

Fig 1. redo distribution and sims #24.05.2014 DONE
Fig 4. use 0,2,4,6Gyr #24.05.2014 DONE

12.5.2014

cp Bird_2013.tex Bird_2013_old5.tex
cp Bird_2013.pdf Bird_2013_old5.pdf

save Chris's latest comments as Bird_2013-old5-chris-comments.pdf
since they are comments for Bird_2013_old5.tex

24.5.2014

cp veldisp_kafle_2panel.eps veldisp_kafle_2panel-old4.eps
used in Bird_2013_old4.pdf

9.7.14

make a pass-around copy without bold comments

cp Bird_2013.pdf Bird_2014_mwhalo.pdf
cp Bird_2013.tex Bird_2014_mwhalo.tex

14.07.2013

from email July 09: Bird_halo_2013.comments.pdf
rename: Bird_2013-old6-chris-comments.pdf

cp Bird_2013.tex Bird_2013_old6.tex
cp Bird_2013.pdf Bird_2013_old6.pdf

31.07.2014

cp Bird_2013.tex Bird_2013_old7_beforeChris.tex
cp Bird_2013.pdf Bird_2013_old7_beforeChris.pdf

save Chris's annotated file as Bird_2013_old7_Chrisannotated.tex

6.8.2014

cp Bird_2013.tex Bird_2013_old8_beforeChris.tex
cp Bird_2013.pdf Bird_2013_old8_beforeChris.pdf

save Chris's annotated file as Bird_2013_old8-chris-comments.pdf

7.8.2014

Hi Prajwal!

How are you doing? How's your postdoc going?

I'm looking forward to the LAMOST postdoc in Shanghai. I got to meet Martin Smith at the EWASS meeting in Geneva. In the meantime, I'm waiting to hear comments about my thesis and plan to have the defense in the fall.

Chris and I are writing up the paper testing the stability of the dip you found in the Milky Way halo's beta profile. I've attached a copy of the paper. Would you like to make some comments on the paper? Feel free to let us know what you think.

Greetings from a warm Turku,

Sarah

10.8.2014

cp Bird_2013.tex Bird_2013_old9_beforeKafle.tex
cp Bird_2013.pdf Bird_2013_old9_beforeKafle.pdf

Emails with Prajwal Kafle

On Wed, Aug 27, 2014 at 3:04 PM, Sarah Bird <sarbir@utu.fi> wrote:

    Hi Prajwal!

    I'll be based in Shanghai and will begin this year, although the exact starting date depends on how fast documents can get processed, like my Ph.D. certificate and Chinese visa. My written thesis is now being reviewed and I'll have the defense day this fall.

    Concerning the paper Chris and I are writing, have you all recently sent comments? Or are these comments you mean from a year ago when I was in Australia and working on the poster about the research? If they are recent comments, could you send them again? I may not have received the email.

    Greetings from Turku,


    Sarah
    Sarah Ann Bird, Bachelor of Science
    Astronomy Ph.D. Student
    Tuorla Observatory
    University of Turku
    Finland
    email: sarah.bird at utu.fi
    home page: http://users.utu.fi/sarbir/
    From: Prajwal Kafle [prrajkafle@gmail.com]
    Sent: Tuesday, August 26, 2014 5:53 PM
    To: Sarah Bird

    Subject: Re: Milky Way halo
    Hi Sarah
    Thanks for kind words. 
    BTW have you addressed our previous comments on your last version of the paper. 
    When are you heading to China (p-doc based on Bei-jing or Sanghai?) ? 
    Cheers,
    Praj  


    On Tue, Aug 26, 2014 at 10:41 PM, Sarah Bird <sarbir@utu.fi> wrote:

        Hi Prajwal!

        Nice paper! Thanks for giving the heads up about it. It's nicely dense with information, well explained, and concisely summarizes the work which has previously been done and what you now add to the halo picture.

        How were/are your travels?

        All is well here in Turku, the first signs of fall creeping in.

        Sincerely,


        Sarah


        Sarah Ann Bird, Bachelor of Science
        Astronomy Ph.D. Student
        Tuorla Observatory
        University of Turku
        Finland
        email: sarah.bird at utu.fi
        home page: http://users.utu.fi/sarbir/
        From: Prajwal Kafle [prrajkafle@gmail.com]
        Sent: Sunday, August 10, 2014 5:34 AM
        To: Sarah Bird
        Cc: Chris Flynn
        Subject: Re: Milky Way halo
        Hi Sarah

        I am travelling. Will get back to you with comments asap.

        BTW I have posted a new paper in astro-ph, should appear on Monday or Tuesday's lists. Hope you will find it interesting.

        Cheers,
        Prajwal


         


        On Thu, Aug 7, 2014 at 4:13 PM, Sarah Bird <sarbir@utu.fi> wrote:

            Hi Prajwal!

            How are you doing? How's your postdoc going?

            I'm looking forward to the LAMOST postdoc in Shanghai. I got to meet Martin Smith at the EWASS meeting in Geneva. In the meantime, I'm waiting to hear comments about my thesis and plan to have the defense in the fall.

            Chris and I are writing up the paper testing the stability of the dip you found in the Milky Way halo's beta profile. I've attached a copy of the paper. Would you like to make some comments on the paper? We would be interested to know what you think.

            Greetings from a warm Turku,

            Sarah

            Sarah Ann Bird, Bachelor of Science
            Astronomy Ph.D. Student
            Tuorla Observatory
            University of Turku
            Finland
            email: sarah.bird at utu.fi
            home page: http://users.utu.fi/sarbir/


From: Prajwal Kafle [prrajkafle@gmail.com]
Sent: Wednesday, August 27, 2014 10:11 AM
To: Sarah Bird
Subject: Re: Milky Way halo
Sorry, I meant the comments from last year. In particular the one below:
"A combination of \beta, \rho, \sigma_r and \Phi at the beginning of the simulation should be in Jeans equilibrium (Eqn. 7). Hence, first the right match of \rho and \Phi for the dispersion profiles observed in the Kafle+2013 needs to be sought to begin the simulation which would be in dynamic equilibrium. "
If you take models from our most recent paper above comment is completely resolved.
Cheers,
Prajwal


emails with Chris:

jeans equilibrium
Sarah Bird
ok, ta! Sarah Ann Bird, Bachelor of Science Astronomy Ph.D. Student Tuorla Observatory University of Turku Finland email: sarah.bird at utu.fi home page: http://users.utu.fi/sarbir/
9/4/2014
Chris Flynn [cmlflynn@gmail.com]
[Reply All]
Saapuneet
Thursday, September 04, 2014 9:13 AM
I asked:

is the Jean's condition a sufficient or merely a necessary condition for stability?

so : if the Jean's equation holds, this may be necessary for equilibrium, but still doesn't guarantee equilibrium...

he's thunkin' on it!
Sarah Bird
[Reply All]
Lähetetyt
Thursday, September 04, 2014 9:04 AM
Ok, cool, how did you pose the question to Luca Rossi?

Sarah Ann Bird, Bachelor of Science
Astronomy Ph.D. Student
Tuorla Observatory
University of Turku
Finland
email: sarah.bird at utu.fi
home page: http://users.utu.fi/sarbir/
Chris Flynn [cmlflynn@gmail.com]
[Reply All]
Saapuneet
Thursday, September 04, 2014 8:51 AM
I haven't asked but instead I have asked Luca Rossi here this morn who was intrigued and is thinking about it...
Sarah Bird
any word from Mauri about jeans equilibrium? Sarah Ann Bird, Bachelor of Science Astronomy Ph.D. Student Tuorla Observatory University of Turku Finland email: sarah.bird at utu.fi home page: http://users.utu.fi/sarbir/
9/4/2014
Sarah Bird
Sounds like a fun idea, ask Mauri, and cc me too! Sarah Ann Bird, Bachelor of Science Astronomy Ph.D. Student Tuorla Observatory University of Turku Finland email: sarah.bird at utu.fi home page: http://users.utu.fi/sarbir/
9/3/2014
Chris Flynn [cmlflynn@gmail.com]
[Reply All]
Saapuneet
Wednesday, September 03, 2014 10:39 AM
yes you are right these quantities like density, sigma are related by
the Jean's equation  -- to a first approximation at any rate.

unfortunately it turns out to figure out exactly how everything would
be related to everything else, one would need not just one Jean's
equation, but an infinite series of them (!). . one is a good start
but doesn't prove that the system is stable

to test that, we need to run a simulation

N-body systems are very tricky things and despite 300 hundred years of
research, exact solutions to how the particles all affect each other
can only be found for N=2 and a few very special cases with more than
N=2!

:-o

is that not ASTONISHING!

Mauri has written an entire textbook on this topic for Cambridge
University Press. He's a world expert!

perhaps I should ask him about the Jean's stuff (but he's usually
interested in N being real small).
Chris Flynn [cmlflynn@gmail.com]
[Reply All]
Saapuneet
Wednesday, September 03, 2014 10:35 AM
yep -- that's exactly right

"equilibrium" here means a dynamical system, but still in overall balance...

so the stars individually are moving around, but their overall
properties  -- taken together -- are stable: density and sigma don't
change with time, even as the stars move around.

every star that leaves a certain small volume of the galaxy is
replaced by a new one with similar properties, so the overall
properties don't change..

this is the key to the whole thing.

our simulation attains such a state -- rho and sigma reach a "relaxed"
state where they no longer change. everything is in balance.
equilibrium!
Sarah Bird
[Reply All]
Lähetetyt
Wednesday, September 03, 2014 10:06 AM
Hei Chris!

But there is something more specific to the definition than "no changes", because, for example, the halo stars are dancing 'round n 'round the galaxy, so their positions are changing. What specifically shouldn't change? And are all these things which are in equilibrium related to each other, such that if one changes they all do? Are they all related to each other by one equation?

Moikka!

Sarah

Sarah Ann Bird, Bachelor of Science
Astronomy Ph.D. Student
Tuorla Observatory
University of Turku
Finland
email: sarah.bird at utu.fi
home page: http://users.utu.fi/sarbir/
Sarah Bird
[Reply All]
Lähetetyt
Wednesday, September 03, 2014 10:01 AM
Hei Chris!

But there is something more specific to the definition than "no changes", because, for example, the halo stars are dancing 'round n 'round the galaxy, so their orbits are changing. What specifically shouldn't change? And are all these things which are in equilibrium related to each other, such that if one changes they all do? Are they all related to each other by one equation?

Moikka!

Sarah


Sarah Ann Bird, Bachelor of Science
Astronomy Ph.D. Student
Tuorla Observatory
University of Turku
Finland
email: sarah.bird at utu.fi
home page: http://users.utu.fi/sarbir/
Chris Flynn [cmlflynn@gmail.com]
[Reply All]
Saapuneet
Wednesday, September 03, 2014 9:31 AM
moi Sarah,

equilibrium means : no changes!

so if anything is changing, it's not in equilibrium (yet)...

if sigma changes, rho probably changes too (at least a little bit)

I am not sure what Prajwal means. I've bee reading their latest paper
again to try and see if they have a point....

He says: we should set up the simulation in equilibrium first, then run it!

but if it is "in equilibrium" already at the start, there is no need
to run the sim. nothing will happen!

so I don't get it.   :-(  - Chris
Sarah Bird
[Reply All]
Lähetetyt
Wednesday, September 03, 2014 8:36 AM
Could it be that sigma is changing with time, but rho is not. Could this system still be in equilibrium?

Sarah Ann Bird, Bachelor of Science
Astronomy Ph.D. Student
Tuorla Observatory
University of Turku
Finland
email: sarah.bird at utu.fi
home page: http://users.utu.fi/sarbir/
Chris Flynn [cmlflynn@gmail.com]
[Reply All]
Saapuneet
Tuesday, September 02, 2014 2:01 PM
They have ASSUMED the system is in equilibrium and removed the time dependence
It can be put back as rho(t) and sigma (t) etc
I think this is what Prajwal doesn't get but I should check
Unfortunately it's potentially a week's full time work - which I don't have at liberty to dispense to myself :-(
I could ask someone else at Swini for an opinion but I struggle to think who'd really know...
To set up *exactly* Prajwal's solution would take us weeks I reckon... it looks very involved...
Sarah Bird
[Reply All]
Lähetetyt
Tuesday, September 02, 2014 1:45 PM
ta, ok, let me know if you find the code to check if the Jeans equation is valid at all times.

So, Kafle+13 says their eqn 7 is for spherical systems in equilibrium, but the same equation is valid for spherical system which are not in equilibrium too, right?

Sarah Ann Bird, Bachelor of Science
Astronomy Ph.D. Student
Tuorla Observatory
University of Turku
Finland
email: sarah.bird at utu.fi
home page: http://users.utu.fi/sarbir/
Chris Flynn [cmlflynn@gmail.com]
[Reply All]
Saapuneet
Tuesday, September 02, 2014 1:34 PM
Moi Sara!
The equation is correct... BUT it doesn't guarantee that rho and sigma don't change with time... the equation will be correct at all times as the different terms in it can change with time.. or the system is in equilibrium already and nothing changes with time anymore. .. this is what the system evolves into in our sims... it quickly relaxes into a long term stable state. At all times the equation should be valid. Maybe we need to check. I think I have some code for that which I partly wrote or possibly even finished... I'll have to check :-D
Sarah Bird
[Reply All]
Lähetetyt
Tuesday, September 02, 2014 11:11 AM
Hei Krissu!

What do you think of Kafle+13's explanation of their eqn 7? Is the description of the system being in equilibrium correct?

Hei hei!

Sarah

Sarah Ann Bird, Bachelor of Science
Astronomy Ph.D. Student
Tuorla Observatory
University of Turku
Finland
email: sarah.bird at utu.fi
home page: http://users.utu.fi/sarbir/

end of emails with Chris

17.09.2014
In response to Prajwal's email Sent: Wednesday, August 27, 2014 10:11 AM
Sorry, I meant the comments from last year. In particular the one below:
"A combination of \beta, \rho, \sigma_r and \Phi at the beginning of the simulation should be in Jeans equilibrium (Eqn. 7). Hence, first the right match of \rho and \Phi for the dispersion profiles observed in the Kafle+2013 needs to be sought to begin the simulation which would be in dynamic equilibrium. "
If you take models from our most recent paper above comment is completely resolved.

Hi Prajwal!

Yes, we have ran the simulations with a \rho and \Phi which matched the dispersion profiles observed in Kafle+13. We check that the \rho and \Phi matched the rotation curve which you include in Fig. 

5.10.2014

cp Bird_2013.tex Bird_2013_old10.tex
cp Bird_2013.pdf Bird_2013_old10.pdf

tend to comments from Bird_2013_old10-chris-comments.pdf
check.

7.10.2014
cp Bird_2013.pdf Bird_2014_mwhalo.pdf
cp Bird_2013.tex Bird_2014_mwhalo.tex

#save copy for thesis
cp Bird_2013.pdf Bird_paperIII_mwhalo.pdf
cp Bird_2013.tex Bird_paperIII_mwhalo.tex

1.12.2014

change English to British.
checked for:
disk to disc
analyze to analise
center to centre
halos to haloes
neighbor to neighbour
color to colour

mwhalo paper
Chris Flynn [cmlflynn@gmail.com]
Actions
To: Sarah Bird 
Saapuneet
Thursday, November 27, 2014 11:52 PM
moi Sarah,

too easy. the only ones I have ever worried about are colo[U]r and neighbo[U]rhood -- get those right and you've got 99.9% of it out of the way... 
me: check
me: check

oh one more, program[MME]. but I just use program. I am sure the Brits are catching on to that one by now too anyway.
me: check

oh, one more still

center <--> centre
me: check

I use American spelling for that and the Brits don't seem to mind. 

that's it. check for those and you'll be hunky dory! or is it hunky doury?

heippa, Chris

p.s. a quick glance through this will convince you that very rarely do many of the words pop up in astronomy articles. 

http://en.wikipedia.org/wiki/American_and_British_English_spelling_differences

2.12.2014

Paper submitted to mnras!

6.01.2015

MNRAS: MN-14-3466-MJ
Chris Flynn [cmlflynn@gmail.com]
[Reply] [Reply All] [Forward]
Actions
Cc:
 Sarah Bird 
Saapuneet
Wednesday, January 07, 2015 5:25 AM
woah!

awesome referee's report. one of the best I've ever been involved with :-)

we can definitely do this, it should be fun!

- Chris
onbehalfof+bml@manuscriptcentral.com on behalf of bml@ras.org.uk
[Reply All]
Saapuneet
Tuesday, January 06, 2015 1:45 PM
Dear Ms Bird

Copied below are the reviewer's comments on your manuscript entitled "Fading Features Found in the Kinematics of the Far-Reaching Milky Way Stellar Halo", ref. MN-14-3466-MJ, which you submitted to Monthly Notices of the Royal Astronomical Society.

Minor revision of your manuscript is requested before it is reconsidered for publication.

You should submit your revised version, together with your response to the reviewer's comments via the Monthly Notices ScholarOne Manuscripts site https://mc.manuscriptcentral.com/mnras.
Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision."  Your manuscript reference will be appended to denote a revision.

IMPORTANT: do not submit your revised manuscript as a new paper!

You will not be able to make your revisions to the originally submitted files of the manuscript held on ScholarOne Manuscripts.  Instead, you must delete the original files and abstract and replace them with your revised files.  Check that any requests for colour publication or online-only publication are correct.  Carefully proof read the resulting PDF and HTML files that are generated. If you have used a .bib file to generate your bibliography in Latex, please include this in your .tar archive along with the .bbl and .tex files; this will aid the editing and typesetting process.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer in the space provided.  You should also use this space to document any changes you make to the original manuscript.  In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer.  It would also be very helpful if you could highlight the changed sections, e.g. by the use of colour, colour highlighting or bold typeface - this will not delay in any way the subsequent processing of your paper.

Because we are trying to facilitate timely publication of manuscripts submitted to MNRAS, your revised manuscript should be uploaded promptly. If you do not submit your revision within six months, we may consider it withdrawn and request it be resubmitted as a new submission.

Please note that, due to the tight schedule, any post-acceptance changes notified after the paper has gone into production (i.e. the day after the acceptance email is sent) cannot be incorporated into the paper before it is typeset. Such changes will therefore need to be made as part of the proof corrections. To avoid excessive proof corrections and the delay that these can cause, you are strongly encouraged to ensure that each version of your paper submitted to MNRAS is completely ready for publication!

I look forward to receiving your revised manuscript.

Regards,

Bella

Bella Lock (Mrs)
Assistant Editor
Royal Astronomical Society

cc: all listed co-authors.


Scientific Editor's Comments:

Despite the recommendation of  "minor revision" (which was that of the referee) please give the referee's comments sufficient reflection.  The referee will have an opportunity to see the revised version.


Reviewer's Comments:
Reviewer: Zhao, HongSheng

The paper is publishable.  My only concern is whether the stability result is unique if the density or dispersion profile are slightly different from the authors setup, yet within error bars of the original paper.  The original models were based on positive distribution functions, hence surely satisfied Jeans equation and virial theorem.  It is not clear that the N-body initial condition in this paper satisfies the same rigor.  Hence I cannot be certain whether or not the instability found here is by chance due to a rigid set of unphysical non-equilibrium ICs. I suggest a few more runs of slightly different ICs, and check the initial virial ratios.

8.04.2015

Dear HongSheng,

I am very glad to receive your referee report, recommending the publishing of our paper Fading Features Found in the Galactic Stellar Halo. Thank you for your attention on ways to improve our paper. We ran several different initial conditions (ICs), such that the velocity dispersion profile still remained within the boundary of the errorbars. The velocity dispersion profile quickly dissolves. The virial ratios remain similar for each set of ICs tested, thus adding confidence that the instability is not dependent on a specific set of ICs. Our paper remains the same as initially submitted as the further test did not change our initial conclusions.

Sincerely,

Sarah

Chris:

that's good! i suggest though that we

change the paper a little bit -- always good for the referee to feel they have had a genuine impact, and indeed, so they should...

so I would add that we tested variations in the initial conditions which were consistent with the boundaries set by the error bars of the Kafle et al determinations of sigma versus R.. like, explicitly say we did this -- any reader could ask the same so this is good. it is always a good idea to put this new text in as bold face or similar so the referee can find it real quick :-)

also, we could add the plot of the virial ratio evolution in time -- perhaps to the referee only?

9.04.15

cp Bird_2013.tex Bird_2013_old11.tex
cp Bird_2013.pdf Bird_2013_old11.pdf

13.04.15
email from Chris:
Looks great! Ready to send back ? I think so. Does the report to the referee include stuff about the virial theorem too now? - C 

14.04.15

Dear HongSheng,

I am very glad to receive your referee report, recommending the publishing of our paper Fading Features Found in the Galactic Stellar Halo. Thank you for your attention on ways to improve our paper. We ran several different initial conditions (ICs), such that the velocity dispersion profile still remained within the boundary of the errorbars. The velocity dispersion profile quickly dissolves. The virial ratios remain similar for each set of ICs tested, thus adding confidence that the instability is not dependent on a specific set of ICs. I have attached the figure energies-multi.pdf which plots the virial ratio versus time for the Kafle et al. (2012) ICs and two tests which we ran of ICs within the Kafle+12 errorbars.

We have added (now showing in bold) the following to Sec. 3: "In addition, we tested variations in the initial conditions which were consistent with the boundaries set by the error bars of the \citet{Kafle2012} determinations of sigma versus $R_\mathrm{GC}$. In each test, the results remained similar, showing the outcome is not dependent on one unique choice of initial conditions."

All the best,

Sarah

attachment: /home/sarah/thesis_projects/mwhalo/150320KEPE/energies-multi.pdf

15.04.2015

resubmit

mkdir mnras_Bird_2013-submitted-revision
cd mnras_Bird_2013-submitted-revision
cp ../Bird_2013.* .
rm Bird_2013.tex~
cp /home/sarah/bibfile.bib .
cp /home/sarah/mn2e.bst .
mkdir figures
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/beta_1panel.eps figures
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/hist_Gyr_kafle.eps figures
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/veldisp_kafle_2panel.eps figures
cp ../figures/veldisp_kafle_Myr.eps figures

change in /home/sarah/thesis_projects/mwhalo/Bird_2013/mnras_Bird_2013-submitted-revision/Bird_2013.tex:
\bibliographystyle{mn2e} % style mn2e.bst
\bibliography{bibfile} % your references Yourfile.bib

zip Bird_2013-revision *

upload at https://mc.manuscriptcentral.com/mnras: /home/sarah/thesis_projects/mwhalo/Bird_2013/mnras_Bird_2013-submitted-revision/Bird_2013.pdf as full copy
/home/sarah/thesis_projects/mwhalo/Bird_2013/mnras_Bird_2013-submitted-revision/Bird_2013-revision.zip as source files
/home/sarah/thesis_projects/mwhalo/150320KEPE/energies-multi.pdf as file for review

back to current directory /home/sarah/thesis_projects/mwhalo/Bird_2013
cp Bird_2013.tex mnras_Bird_2013-submitted-revision.tex
cp Bird_2013.pdf mnras_Bird_2013-submitted-revision.pdf

Bird_2013.tex remove bold print
latex Bird_2013
dvipdf Bird_2013

rm Bird_2014_mwhalo.tex
rm Bird_2014_mwhalo.pdf
cp Bird_2013.tex Bird_2015_mwhalo.tex
cp Bird_2013.pdf Bird_2015_mwhalo.pdf

Files saved from mnras submission process:
mnras-Bird-2013-reviewers-edition.pdf
mnras-Bird-2013-submit2checklist.pdf
mnras-Bird-2013-submit2-confirm.pdf

submit to arxiv

mkdir arxiv_Bird_2013
cd arxiv_Bird_2013
cp ../mnras_Bird_2013-submitted-revision/Bird_2013.tex .
cp ../mnras_Bird_2013-submitted-revision/Bird_2013.bbl .
#cp /home/sarah/bibfile.bib .
#cp /home/sarah/mn2e.bst .
mkdir figures
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/beta_1panel.eps figures
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/hist_Gyr_kafle.eps figures
cp /home/sarah/thesis_projects/mwhalo/halosetup140511_Bovy/veldisp_kafle_2panel.eps figures
cp ../figures/veldisp_kafle_Myr.eps figures

zip -r Bird_2013-revision *

upload at /home/sarah/thesis_projects/mwhalo/Bird_2013/mnras_Bird_2013-submitted-revision/Bird_2013-revision.zip as source files

29.05.15

cp Bird_2013.tex Bird_2013_old12.tex
cp Bird_2013.pdf Bird_2013_old12.pdf

second referee report:
MNRAS: MN-14-3466-MJ.R1
onbehalfof+bml@manuscriptcentral.com on behalf of bml@ras.org.uk
Actions
To: Sarah Bird 
Cc: Sarah Bird‎; cmlflynn@gmail.com 
Saapuneet
Friday, April 17, 2015 10:17 AM
Dear Ms Bird

Copied below are the reviewer's comments on your revised manuscript entitled "Fading Features Found in the Kinematics of the Far-Reaching Milky Way Stellar Halo", ref. MN-14-3466-MJ.R1, which you submitted to Monthly Notices of the Royal Astronomical Society.

Some further, minor revision of your manuscript is requested before it is reconsidered for publication.

You should submit your further revised version, together with your response to the reviewer's comments via the Monthly Notices ScholarOne Manuscripts site https://mc.manuscriptcentral.com/mnras.
Enter your Author Centre, where you will find your manuscript title listed under "Manuscripts with Decisions."  Under "Actions," click on "Create a Revision."  Your manuscript reference will be appended to denote a revision.

IMPORTANT: do not submit your revised manuscript as a new paper!

You will not be able to make your revisions to the originally submitted files of the manuscript on ScholarOne Manuscripts.  Instead, you must delete the original files and abstract and replace them with your revised files.  Carefully proof read the resulting PDF and HTML files that are generated. If you have used a .bib file to generate your bibliography in Latex, please include this in your .tar archive along with the .bbl and .tex files; this will aid the editing and typesetting process.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer in the space provided.  You should also use this space to document any changes you make to the original manuscript.  In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer.  It would also be very helpful if you could highlight the changed sections, e.g. by the use of colour, colour highlighting or bold typeface - this will not delay in any way the subsequent processing of your paper.

Because we are trying to facilitate timely publication of manuscripts submitted to MNRAS, your revised manuscript should be uploaded promptly. If you do not submit your revision within six months, we may consider it withdrawn and request it be resubmitted as a new submission.

Please note that, due to the tight schedule, any post-acceptance changes notified after the paper has gone into production (i.e. the day after the acceptance email is sent) cannot be incorporated into the paper before it is typeset. Such changes will therefore need to be made as part of the proof corrections. To avoid excessive proof corrections and the delay that these can cause, you are strongly encouraged to ensure that each version of your paper submitted to MNRAS is completely ready for publication!

I look forward to receiving your revised manuscript.

Regards,

Bella

Bella Lock (Mrs)
Assistant Editor
Royal Astronomical Society

cc: all listed co-authors.



Reviewer's Comments:
Reviewer: Zhao, HongSheng

From the virial plots, one can see that the N-body IC virial is 0.9, actually 10% colder than the perfect analytical equilibrium of Kafle et al.'s framework.  More importantly, the final density plot is slightly smoother at r=27kpc than the analytical broken power-law assumed for N-body IC.  The non-smoothness is unhealthy for DF.  Remember that for any constant anisotropy analytical  DF(E,L) ~ f(E)L^-2beta,  the f(E) satisfies the Eddington-like formulae, relating f(E) to d rho(r)/d Phi(r) and d^2 rho/d Phi^2 , or drho/dr and d^2 rho/dr^2, which are infinite and change sign at the break radius r=27 kpc.    so Kafle et al. might have used unphysical divergent f(E) without checking them.  This might propagate to unphysical dispersion peaks inwards.   I suggest running N-body and fitting data with the more plausible density of the alpha-beta-gamma profile of Zhao (1996,MNRAS), which is a double-power-law but smooth.  So I agree with the authors conclusion, and offer here a few ideas to solve the discrepancy.  I think these possibilities should be pointed out at the final Discussion, although I will not insist on running more simulations for this paper.

1. we do not run N-body sims
2. Is our double power law density profile actually non-smooth at time=0Gyr?
3. Why does d rho(r)/d Phi(r) and d^2 rho/d Phi^2 , or drho/dr and d^2 rho/dr^2, change sign at the break radius?
4. HongSheng writes "Kafle et al. might have used unphysical divergent f(E) without checking them." What does he mean here: "unphysical divergent"? Does he mean an unphysical divergence in the distribution function f(E)? Or is he using "unphysical divergent" as an adjective to describe f(E)? 

Me:

Response to 2. Yes, it is true that the two density laws do not perfectly meet, nor smoothly meet. We adjusted the fraction of both populations added in order to allow their density profile plots meet as equally at r=27 as possible. Only checked by eye on the plots.

Can "directly integrating particles in the Flynn, Sommer-Larsen & Christensen (1996) 3-D model of the Galactic potential" and "The orbits of
the particles were integrated using a Runge-Kutta scheme control
\citep{Press1986} with a 0.01 Gyr (adaptive) stepsize over a period of 10 Gyr" refer to either N-body or potential theory. Is it vague or ambiguous?

My interpretation of Kafle emails: Start off the sims with my perfectly simulationy DF to get my perfectly simulationy beta to be stable.

My interpretation of HongSheng's report: Kafles perfectly simulationy DF may give his perfectly simulationy beta, thus introducing the wiggles because the DF is not physical.

Response to editor and referee:

Dear HongSheng,

Many thanks for your review and ideas for further study. As requested, we have added to the final discussion the alpha-beta-gamma profile (Zhao 1996) as possibility to solve the velocity dispersion discrepancy of Kafle 2012. We gratefully mention you in our acknowledgements and look forward to the acceptance of the paper.

Sincerely,

Sarah Bird

Dear Mrs. Bella Lock,

We are excited to submit our revised version of "Fading Features Found in the Kinematics of the Far-Reaching Milky Way Stellar Halo", ref. MN-14-3466-MJ.R1.

Below are the revisions we have made, which appear in bold print within the manuscript.

Sincerely,

Sarah Bird

Institute added for Sarah A. Bird:
  $^{1}$Key Laboratory for Research in Galaxies and Cosmology, 
  Shanghai Astronomical Observatory, Chinese Academy of Sciences,\\ 
  80 Nandan Road, Shanghai, 200030, China\\

abstract, Blue Horizontal Branch changed to blue horizontal branch

sec. 1: sentence including eqn. 1 has updated reference from Binney+1987 to Binney+2008
and
"using radial $\sigma_r$ and tangential ($\sigma_\theta, \sigma_\phi$) velocity dispersions such that" has been changed to "using radial $\sigma_r$ and tangential ($\sigma_\theta, \sigma_\phi$) velocity dispersions such that" 
and 
\begin{equation}
\beta = 1 -\frac{\sigma_\theta^2 + \sigma_\phi^2}{\sigma_r^2}~~~.
\end{equation}
to
\begin{equation}
\beta = 1 -\frac{\sigma_\theta^2 + \sigma_\phi^2}{2\sigma_r^2}.
\end{equation}.

sec. 1, pg. 2, par. 2, added: {\bf This feature has been confirmed
in a very recent study of the halo with an even larger sample of stars by \citet{KingarXiv2015}.}

4th par. of sec. 3, added: {\bf Our simulations are of tracer stars in a fixed Galactic potential and the 
stars did not interact.}

sec. 4, pg. 4, par. 2:
{\bf Alternatively, it is possible that the features in the $\sigma$
  and $\beta$ profiles are due to the broken power-law stellar density
  distribution $\rho$ adopted by \citet{Kafle2012}, as this function
  is marginalised over when determining the stellar velocity
  dispersions. We plan to repeat similar simulations to the current
  paper using the more plausible density of the alpha-beta-gamma
  profile of \citet{Zhao1996}, which is a double power law but
  smooth.}

Acknowledgements, pg. 5, added: {\bf The authors give special thanks to Prajwal Kafle and HongSheng Zhao for many helpful discussions, comments, and suggestions.}

Added to References:
King, III C., Brown W. R., Geller M. J., Kenyon S. J., 2015, ArXiv e-prints
Zhao H., 1996, MNRAS, 278, 488

Changes in References:
Binney J., Tremaine S., 2008, Galactic Dynamics: Second Edition. Princeton University Press
Helmi A., 2008, A&AR, 15, 145

cp Bird_2013.tex Bird_2013_old13.tex
cp Bird_2013.pdf Bird_2013_old13.pdf

wrong corrections, get back previous version of paper.
cp Bird_2013.tex Bird_2013_old14.tex
cp Bird_2013.pdf Bird_2013_old14.pdf

cp Bird_2013_old13.tex Bird_2013.tex 
cp Bird_2013_old13.pdf Bird_2013.pdf 

25.06.2015

cp Bird_2013.tex Bird_2013_old15.tex
cp Bird_2013.pdf Bird_2013_old15.pdf

26.06.2015

cp notes.txt /media/0D1D-A055/mwhalo/
cp Bird_2013.* /media/0D1D-A055/mwhalo/
cp -r figures/ /media/0D1D-A055/mwhalo/
[sarah@sarahxp Bird_2013]$ ls figures/
beta_1panel.eps      beta.eps       hist_Gyr_kafle.eps        veldisp_kafle_2panel-old4.eps  veldisp_kafle_Myr.eps
beta_3panel.eps      beta_peak.eps  hist_Gyr_kafle_old.pdf    veldisp_kafle_Gyr.eps          veldisp_kafle_peak.eps
beta_3panel.mon.eps  figures.txt    hist_Gyr_kafle_peak.eps   veldispkafleGyr.eps
beta_4panel.mon.eps  figures.txt~   veldisp_kafle_2panel.eps  veldispkafleGyr.ps
cp /home/sarah/bibfile.bib /media/0D1D-A055/mwhalo/
cp /home/sarah/mn2e.bst /media/0D1D-A055/mwhalo/
cp /home/sarah/thesis_projects/mwhalo/Bird_2013/mn2e.cls /media/0D1D-A055/mwhalo/

edit Bird_2013.tex so that mn2e and bibfile are read from same directory.

within usb stick:
tar -cf Bird_2013-revision2.tar mwhalo 
gzip Bird_2013-revision2.tar
produces Bird_2013-revision2.tar.gz

save Bird_2013-revision2.tar.gz here as Bird_2013-sumbit-mnras-3.tar.gz in order to have a copy of what was submitted to mnras

cp /media/0D1D-A055/Bird_2013-revision2.tar.gz Bird_2013-submit-mnras-3.tar.gz
cp /media/0D1D-A055/Bird_2013-revision2-acceptance.pdf Bird_2013-submit-mnras-3-acceptance.pdf
cp /media/0D1D-A055/Bird_2013-revision2.pdf Bird_2013-submit-mnras-3.pdf


